DMON: A Distributed Heterogeneous N-Variant System

N-Variant Execution (NVX) systems utilize software diversity techniques for enhancing software security. The general idea is to run multiple different variants of the same program alongside each other while monitoring their run-time behavior. If the internal disparity between the running variants causes observable differences in response to malicious inputs, the monitor can detect such divergences in execution and then raise an alert and/or terminate execution. Existing NVX systems execute multiple, artificially diversified program variants on a single host. This paper presents a novel, distributed NVX design that executes program variants across multiple heterogeneous host computers; our prototype implementation combines an x86-64 host with an ARMv8 host. Our approach greatly increases the level of "internal different-ness" between the simultaneously running variants that can be supported, encompassing different instruction sets, endianness, calling conventions, system call interfaces, and potentially also differences in hardware security features. A major challenge to building such a heterogeneous distributed NVX system is performance. We present solutions to some of the main performance challenges. We evaluate our prototype system implementing these ideas to show that it can provide reasonable performance on a wide range of realistic workloads.

==> pifunc-gadgets.csv <==
,total-avg,total-err-minus,total-err-plus,aligned-avg,aligned-err-minus,aligned-err-plus,surviving-avg,surviving-err-minus,surviving-err-plus
Nginx,6774,0,0,6774,0,0,50.47257569,41.47257569,64.52742431
ProFTPD,988,0,0,988,0,0,8.840963855,5.840963855,9.159036145

==> pirop-gadgets-arg1.csv <==
,num-base-ptrs,off-wr-sum,off-wr-mean,off-wr-err-minus,off-wr-err-plus,off-wr-surviving-mean,off-wr-surviving-err-minus,off-wr-surviving-err-plus,ptr-wr-sum,ptr-wr-mean,ptr-wr-err-minus,ptr-wr-err-plus,ptr-wr-surviving-mean,ptr-wr-surviving-err-minus,ptr-wr-surviving-err-plus,off-wr-mean-ratio,ptr-wr-mean-ratio
Nginx,2553,95798772,37524.000,0.000,0.000,221.591,120.591,138.409,11146,4.366,4.366,60.634,0.054,0.054,7.946,0.0795,0.1973
Lighttpd,1988,57932308,29141.000,0.000,0.000,175.481,128.481,108.519,9465,4.761,4.761,67.239,0.083,0.083,8.917,0.0875,0.3180
Redis,1732,32902804,18997.000,0.000,0.000,106.206,57.206,84.794,10103,5.833,5.833,109.167,0.021,0.021,6.979,0.0841,0.0815
ProFTPD,4514,175147714,38801.000,0.000,0.000,215.202,143.202,119.798,21582,4.781,4.781,109.219,0.064,0.064,7.936,0.0853,0.2603


==> pirop-gadgets-arg2.csv <==
,num-base-ptrs,off-wr-sum,off-wr-mean,off-wr-err-minus,off-wr-err-plus,off-wr-surviving-mean,off-wr-surviving-err-minus,off-wr-surviving-err-plus,ptr-wr-sum,ptr-wr-mean,ptr-wr-err-minus,ptr-wr-err-plus,ptr-wr-surviving-mean,ptr-wr-surviving-err-minus,ptr-wr-surviving-err-plus,off-wr-mean-ratio,ptr-wr-mean-ratio
Nginx,2553,68443377,26809.000,0.000,0.000,171.427,79.427,101.573,6320,2.476,2.476,53.524,0.041,0.041,5.959,0.0615,0.1501
Lighttpd,1988,36652756,18437.000,0.000,0.000,109.209,75.209,89.791,4591,2.309,2.309,50.691,0.067,0.067,7.933,0.0544,0.2563
Redis,1732,22031040,12720.000,0.000,0.000,97.898,60.898,80.102,3896,2.249,2.249,49.751,0.018,0.018,6.982,0.0775,0.0702
ProFTPD,4514,102029942,22603.000,0.000,0.000,151.035,128.035,125.965,11488,2.545,2.545,121.455,0.024,0.024,6.976,0.0599,0.0964


==> pirop-gadgets-arg3.csv <==
,num-base-ptrs,off-wr-sum,off-wr-mean,off-wr-err-minus,off-wr-err-plus,off-wr-surviving-mean,off-wr-surviving-err-minus,off-wr-surviving-err-plus,ptr-wr-sum,ptr-wr-mean,ptr-wr-err-minus,ptr-wr-err-plus,ptr-wr-surviving-mean,ptr-wr-surviving-err-minus,ptr-wr-surviving-err-plus,off-wr-mean-ratio,ptr-wr-mean-ratio
Nginx,2553,69972624,27408.000,0.000,0.000,150.840,98.840,147.160,6518,2.553,2.553,58.447,0.042,0.042,5.958,0.0541,0.1544
Lighttpd,1988,39893196,20067.000,0.000,0.000,100.531,83.531,99.469,4673,2.351,2.351,49.649,0.048,0.048,12.952,0.0501,0.1831
Redis,1732,32521764,18777.000,0.000,0.000,152.566,85.566,102.434,4476,2.584,2.584,44.416,0.023,0.023,7.977,0.1208,0.0883
ProFTPD,4514,109627004,24286.000,0.000,0.000,133.013,115.013,116.987,8783,1.946,1.946,109.054,0.026,0.026,6.974,0.0527,0.1054


==> pirop-gadgets-syscallnum.csv <==
,num-base-ptrs,off-wr-sum,off-wr-mean,off-wr-err-minus,off-wr-err-plus,off-wr-surviving-mean,off-wr-surviving-err-minus,off-wr-surviving-err-plus,ptr-wr-sum,ptr-wr-mean,ptr-wr-err-minus,ptr-wr-err-plus,ptr-wr-surviving-mean,ptr-wr-surviving-err-minus,ptr-wr-surviving-err-plus,off-wr-mean-ratio,ptr-wr-mean-ratio
Nginx,2553,158492793,62081.000,0.000,0.000,2.514,2.514,18.486,17795,6.970,6.970,95.030,0.000,0.000,0.000,0.0009,0.0000
Lighttpd,1988,77583688,39026.000,0.000,0.000,1.369,1.369,18.631,11136,5.602,5.602,104.398,0.001,0.001,1.999,0.0007,0.0039
Redis,1732,37151400,21450.000,0.000,0.000,0.596,0.596,11.404,6553,3.783,3.783,75.217,0.000,0.000,0.000,0.0005,0.0000
ProFTPD,4514,236479432,52388.000,0.000,0.000,1.359,1.359,18.641,24395,5.404,5.404,92.596,0.000,0.000,0.000,0.0005,0.0000


==> pirop-gadgets.csv <==
,num-base-ptrs,off-wr-mean,off-wr-err-minus,off-wr-err-plus,off-wr-surviving-mean,off-wr-surviving-err-minus,off-wr-surviving-err-plus,off-wr-4k-mean,off-wr-4k-err-minus,off-wr-4k-err-plus,off-wr-4k-surviving-mean,off-wr-4k-surviving-err-minus,off-wr-4k-surviving-err-plus,ptr-wr-mean,ptr-wr-err-minus,ptr-wr-err-plus,ptr-wr-surviving-mean,ptr-wr-surviving-err-minus,ptr-wr-surviving-err-plus,off-wr-mean-ratio,ptr-wr-mean-ratio,off-wr-reduction-mean,off-wr-reduction-err-minus,off-wr-reduction-err-plus,off-wr-4k-reduction-mean,off-wr-4k-reduction-err-minus,off-wr-4k-reduction-err-plus,ptr-wr-reduction-mean,ptr-wr-reduction-err-minus,ptr-wr-reduction-err-plus
Nginx,2553,278619.0,0.0,0.0,3597.1,1603.1,773.9,342.1,337.1,738.9,11.7,11.7,112.3,27.4,27.4,146.6,0.8,0.8,21.2,1.3,2.9,1.3,0.6,0.3,1.3,0.6,0.3,1.9,1.9,48.1
Lighttpd,1988,200603.0,0.0,0.0,2432.7,1582.7,573.3,351.5,346.5,820.5,12.6,12.6,231.4,26.1,26.1,124.9,0.9,0.9,29.1,1.2,3.3,1.2,0.8,0.3,1.2,0.8,0.3,2.3,2.3,47.7
Redis,1732,126322.0,0.0,0.0,1537.7,321.7,304.3,324.9,320.9,733.1,6.1,6.1,57.9,25.5,25.5,138.5,0.3,0.3,26.7,1.2,1.0,1.2,0.3,0.2,1.2,0.3,0.2,1.0,1.0,99.0
ProFTPD,4514,252328.0,0.0,0.0,3096.5,1872.5,906.5,346.4,341.4,753.6,9.8,9.8,134.2,24.6,24.6,145.4,0.6,0.6,22.4,1.2,2.4,1.2,0.7,0.4,1.2,0.7,0.4,1.7,1.7,98.3


==> struct-layout.csv <==
,freq,A-avg,A-minus,A-plus,B-avg,B-minus,B-plus
0,247,0.000000,0.000000,0.000000,0.000000,0.000000,0.000000
1,217,8.760369,7.760369,103.239631,5.165899,4.165899,106.834101
2,175,18.560000,16.560000,117.440000,10.765714,8.765714,121.234286
3,145,26.572414,23.572414,93.427586,14.979167,11.979167,105.020833
4,123,35.609756,31.609756,88.390244,19.967480,15.967480,104.032520
5,109,46.229358,41.229358,81.770642,25.862385,20.862385,102.137615
6,94,56.308511,50.308511,75.691489,31.500000,25.500000,100.500000
7,84,65.071429,58.071429,70.928571,36.452381,29.452381,99.547619
8,76,74.828947,62.828947,65.171053,42.407895,30.407895,97.592105
9,69,84.695652,68.695652,59.304348,47.246377,31.246377,96.753623
10,57,98.736842,81.736842,309.263158,57.333333,40.333333,350.666667
11,52,109.442308,85.442308,306.557692,63.673077,39.673077,348.326923
12,47,118.319149,90.319149,313.680851,69.127660,41.127660,350.872340
13,46,132.086957,100.086957,307.913043,76.869565,44.869565,347.130435
14,45,144.377778,108.377778,303.622222,85.355556,49.355556,342.644444
15,41,147.195122,107.195122,204.804878,82.357143,42.357143,97.642857
16,39,157.461538,113.461538,202.538462,86.325000,42.325000,93.675000
17,39,169.871795,121.871795,198.128205,93.025000,45.025000,90.975000
18,36,183.111111,131.111111,192.888889,99.135135,47.135135,88.864865
19,35,204.314286,148.314286,179.685714,104.305556,48.305556,87.694444
20,33,214.242424,154.242424,177.757576,109.941176,49.941176,86.058824
21,32,231.781250,167.781250,192.218750,119.406250,55.406250,92.593750
22,30,239.366667,171.366667,192.633333,134.870968,66.870968,97.129032
23,29,260.965517,188.965517,259.034483,140.133333,68.133333,99.866667
24,27,259.555556,183.555556,268.444444,140.000000,64.000000,108.000000
25,27,270.074074,190.074074,265.925926,141.777778,61.777778,110.222222
26,25,281.720000,197.720000,262.280000,158.360000,74.360000,237.640000
27,25,289.120000,201.120000,262.880000,162.400000,74.400000,241.600000
28,23,288.869565,196.869565,303.130435,168.166667,76.166667,239.833333
29,21,299.523810,203.523810,332.476190,173.909091,77.909091,238.090909
30,19,310.000000,78.000000,330.000000,179.100000,55.100000,236.900000
31,19,321.368421,81.368421,326.631579,173.157895,41.157895,258.842105
32,19,329.368421,81.368421,326.631579,178.842105,42.842105,289.157895
33,18,347.222222,91.222222,316.777778,189.000000,49.000000,287.000000
34,17,360.117647,88.117647,311.882353,195.411765,51.411765,284.588235
35,17,369.058824,89.058824,310.941176,200.117647,52.117647,283.882353
36,17,377.117647,81.117647,310.882353,204.176471,52.176471,283.823529
37,17,396.411765,84.411765,307.588235,209.823529,53.823529,282.176471
38,16,410.687500,90.687500,301.312500,217.187500,57.187500,278.812500
39,16,421.187500,93.187500,322.812500,223.437500,55.437500,276.562500
40,16,429.187500,93.187500,322.812500,229.187500,53.187500,278.812500
41,16,450.687500,106.687500,309.312500,234.437500,54.437500,277.562500
42,16,460.687500,108.687500,307.312500,240.687500,56.687500,295.312500
43,15,457.266667,97.266667,318.733333,246.187500,58.187500,293.812500
44,15,465.800000,97.800000,318.200000,256.937500,64.937500,291.062500
45,15,474.333333,98.333333,317.666667,261.937500,65.937500,294.062500
46,14,483.714286,99.714286,316.285714,268.533333,68.533333,295.466667
47,14,495.714286,103.714286,312.285714,274.400000,70.400000,293.600000
48,14,506.571429,106.571429,309.428571,289.066667,81.066667,282.933333
49,14,515.142857,107.142857,308.857143,293.600000,81.600000,282.400000
50,13,521.538462,105.538462,310.461538,281.538462,65.538462,298.461538
51,13,532.000000,108.000000,308.000000,287.076923,67.076923,296.923077
52,13,540.000000,108.000000,308.000000,291.384615,67.384615,296.615385
53,12,559.666667,119.666667,296.333333,302.666667,74.666667,289.333333
54,11,756.727273,284.727273,123.272727,407.636364,159.636364,188.363636
55,10,755.600000,275.600000,132.400000,408.000000,156.000000,192.000000
56,10,771.600000,283.600000,132.400000,415.600000,159.600000,188.400000
57,10,780.400000,284.400000,131.600000,420.000000,160.000000,188.000000
58,10,787.700000,283.700000,132.300000,424.100000,160.100000,187.900000
59,10,812.500000,300.500000,147.500000,436.900000,168.900000,183.100000
60,10,855.700000,335.700000,128.300000,458.900000,186.900000,165.100000
61,10,868.500000,340.500000,123.500000,465.300000,189.300000,162.700000
62,10,878.900000,342.900000,121.100000,470.500000,190.500000,161.500000
63,10,890.200000,346.200000,117.800000,476.500000,192.500000,159.500000
64,10,909.400000,357.400000,130.600000,484.500000,196.500000,155.500000
65,9,915.222222,355.222222,132.777778,490.900000,198.900000,153.100000
66,9,927.666667,359.666667,136.333333,496.600000,200.600000,148.400000
67,7,941.857143,365.857143,130.142857,510.750000,210.750000,154.250000
68,7,952.142857,368.142857,127.857143,493.857143,189.857143,66.142857
69,7,961.285714,369.285714,126.714286,498.428571,190.428571,65.571429
70,7,969.285714,369.285714,126.714286,502.428571,190.428571,65.571429
71,6,956.166667,348.166667,147.833333,495.500000,179.500000,76.500000
72,6,969.500000,353.500000,174.500000,502.166667,182.166667,89.833333
73,6,978.833333,354.833333,173.166667,506.833333,182.833333,89.166667
74,6,988.166667,356.166667,179.833333,511.500000,183.500000,92.500000
75,5,961.800000,321.800000,158.200000,497.800000,165.800000,82.200000
76,5,974.600000,326.600000,169.400000,504.200000,168.200000,83.800000
77,4,1066.250000,82.250000,85.750000,551.250000,58.250000,40.750000
78,4,1076.250000,84.250000,83.750000,556.250000,59.250000,43.750000
79,4,1098.250000,98.250000,117.750000,567.250000,62.250000,52.750000
80,4,1108.250000,100.250000,115.750000,572.250000,63.250000,51.750000
81,3,1146.666667,130.666667,85.333333,597.333333,49.333333,30.666667
82,3,1154.666667,130.666667,85.333333,601.333333,49.333333,30.666667
83,3,1173.333333,141.333333,74.666667,610.666667,54.666667,29.333333
84,3,1192.000000,120.000000,64.000000,620.000000,44.000000,24.000000
85,3,1200.000000,120.000000,64.000000,624.000000,44.000000,24.000000
86,3,1210.666667,122.666667,61.333333,629.333333,45.333333,26.666667
87,3,1224.000000,128.000000,72.000000,636.000000,48.000000,24.000000
88,3,1232.000000,128.000000,72.000000,640.000000,48.000000,24.000000
89,3,1253.333333,109.333333,58.666667,650.666667,38.666667,21.333333
90,3,1261.333333,109.333333,58.666667,656.000000,36.000000,20.000000
91,3,1269.333333,109.333333,58.666667,660.000000,36.000000,20.000000
92,3,1402.666667,66.666667,133.333333,728.000000,48.000000,88.000000
93,3,1410.666667,66.666667,133.333333,733.333333,49.333333,90.666667
94,3,1418.666667,66.666667,133.333333,737.333333,49.333333,90.666667
95,3,1434.666667,66.666667,125.333333,745.333333,45.333333,86.666667
96,3,1466.666667,82.666667,101.333333,762.666667,58.666667,77.333333
97,3,1474.666667,82.666667,101.333333,768.000000,60.000000,80.000000
98,3,1498.666667,50.666667,85.333333,780.000000,44.000000,72.000000
99,2,1524.000000,68.000000,68.000000,798.000000,58.000000,58.000000
100,2,1532.000000,68.000000,68.000000,802.000000,58.000000,58.000000
101,2,1540.000000,68.000000,68.000000,806.000000,58.000000,58.000000
102,2,1552.000000,64.000000,64.000000,812.000000,56.000000,56.000000
103,2,1558.000000,62.000000,62.000000,816.000000,56.000000,56.000000
104,2,1602.000000,98.000000,98.000000,846.000000,82.000000,82.000000
105,2,1610.000000,98.000000,98.000000,850.000000,82.000000,82.000000
106,2,1618.000000,98.000000,98.000000,854.000000,82.000000,82.000000
107,2,1626.000000,98.000000,98.000000,860.000000,84.000000,84.000000
108,2,1634.000000,98.000000,98.000000,866.000000,86.000000,86.000000
109,2,1642.000000,98.000000,98.000000,870.000000,86.000000,86.000000
110,2,1650.000000,98.000000,98.000000,874.000000,86.000000,86.000000
111,2,1658.000000,98.000000,98.000000,878.000000,86.000000,86.000000
112,2,1666.000000,98.000000,98.000000,882.000000,86.000000,86.000000
113,2,1674.000000,98.000000,98.000000,886.000000,86.000000,86.000000
114,2,1680.000000,96.000000,96.000000,890.000000,86.000000,86.000000
115,2,1724.000000,132.000000,132.000000,920.000000,112.000000,112.000000
116,2,1732.000000,132.000000,132.000000,926.000000,114.000000,114.000000
117,2,1740.000000,132.000000,132.000000,930.000000,114.000000,114.000000
118,2,1748.000000,132.000000,132.000000,934.000000,114.000000,114.000000
119,2,1760.000000,128.000000,128.000000,940.000000,112.000000,112.000000
120,2,1768.000000,128.000000,128.000000,944.000000,112.000000,112.000000
121,2,1776.000000,128.000000,128.000000,948.000000,112.000000,112.000000
122,2,1788.000000,124.000000,124.000000,954.000000,110.000000,110.000000
123,2,1796.000000,124.000000,124.000000,958.000000,110.000000,110.000000
124,2,1804.000000,124.000000,124.000000,962.000000,110.000000,110.000000
125,2,1812.000000,124.000000,124.000000,966.000000,110.000000,110.000000
126,2,1820.000000,124.000000,124.000000,970.000000,110.000000,110.000000
127,2,1828.000000,124.000000,124.000000,974.000000,110.000000,110.000000
128,2,1836.000000,124.000000,124.000000,978.000000,110.000000,110.000000
129,2,1844.000000,124.000000,124.000000,982.000000,110.000000,110.000000
130,2,1852.000000,124.000000,124.000000,986.000000,110.000000,110.000000
131,2,1860.000000,124.000000,124.000000,990.000000,110.000000,110.000000
132,2,1868.000000,124.000000,124.000000,994.000000,110.000000,110.000000
133,2,1892.000000,108.000000,108.000000,1006.000000,102.000000,102.000000
134,2,1904.000000,112.000000,112.000000,1012.000000,104.000000,104.000000
135,2,1912.000000,112.000000,112.000000,1016.000000,104.000000,104.000000
136,2,1924.000000,116.000000,116.000000,1022.000000,106.000000,106.000000
137,2,1932.000000,116.000000,116.000000,1026.000000,106.000000,106.000000
138,2,1944.000000,120.000000,120.000000,1032.000000,108.000000,108.000000
139,1,1832.000000,0.000000,0.000000,928.000000,0.000000,0.000000
140,1,1840.000000,0.000000,0.000000,932.000000,0.000000,0.000000
141,1,1848.000000,0.000000,0.000000,936.000000,0.000000,0.000000
142,1,1888.000000,0.000000,0.000000,960.000000,0.000000,0.000000
143,1,1896.000000,0.000000,0.000000,968.000000,0.000000,0.000000
144,1,1904.000000,0.000000,0.000000,976.000000,0.000000,0.000000
145,1,1912.000000,0.000000,0.000000,980.000000,0.000000,0.000000
146,1,2320.000000,0.000000,0.000000,1196.000000,0.000000,0.000000
147,1,2328.000000,0.000000,0.000000,1200.000000,0.000000,0.000000
148,1,2336.000000,0.000000,0.000000,1204.000000,0.000000,0.000000
149,1,2344.000000,0.000000,0.000000,1208.000000,0.000000,0.000000
150,1,2352.000000,0.000000,0.000000,1212.000000,0.000000,0.000000
151,1,2360.000000,0.000000,0.000000,1216.000000,0.000000,0.000000
152,1,2368.000000,0.000000,0.000000,1220.000000,0.000000,0.000000
153,1,2376.000000,0.000000,0.000000,1224.000000,0.000000,0.000000
154,1,2392.000000,0.000000,0.000000,1232.000000,0.000000,0.000000
155,1,2400.000000,0.000000,0.000000,1236.000000,0.000000,0.000000
156,1,2416.000000,0.000000,0.000000,1244.000000,0.000000,0.000000
157,1,2424.000000,0.000000,0.000000,1248.000000,0.000000,0.000000
158,1,2440.000000,0.000000,0.000000,1256.000000,0.000000,0.000000
159,1,2448.000000,0.000000,0.000000,1260.000000,0.000000,0.000000
160,1,2464.000000,0.000000,0.000000,1268.000000,0.000000,0.000000
161,1,2472.000000,0.000000,0.000000,1272.000000,0.000000,0.000000
162,1,2488.000000,0.000000,0.000000,1280.000000,0.000000,0.000000
163,1,2496.000000,0.000000,0.000000,1284.000000,0.000000,0.000000
164,1,2512.000000,0.000000,0.000000,1292.000000,0.000000,0.000000
165,1,2520.000000,0.000000,0.000000,1296.000000,0.000000,0.000000
166,1,2536.000000,0.000000,0.000000,1304.000000,0.000000,0.000000
167,1,2544.000000,0.000000,0.000000,1308.000000,0.000000,0.000000
168,1,2552.000000,0.000000,0.000000,1312.000000,0.000000,0.000000
169,1,2560.000000,0.000000,0.000000,1316.000000,0.000000,0.000000
170,1,2568.000000,0.000000,0.000000,1320.000000,0.000000,0.000000
171,1,2576.000000,0.000000,0.000000,1324.000000,0.000000,0.000000
172,1,2584.000000,0.000000,0.000000,1328.000000,0.000000,0.000000
173,1,2592.000000,0.000000,0.000000,1332.000000,0.000000,0.000000
174,1,2600.000000,0.000000,0.000000,1336.000000,0.000000,0.000000
175,1,2608.000000,0.000000,0.000000,1340.000000,0.000000,0.000000
176,1,2616.000000,0.000000,0.000000,1344.000000,0.000000,0.000000
177,1,2624.000000,0.000000,0.000000,1348.000000,0.000000,0.000000
178,1,2632.000000,0.000000,0.000000,1352.000000,0.000000,0.000000
179,1,2640.000000,0.000000,0.000000,1360.000000,0.000000,0.000000
180,1,2648.000000,0.000000,0.000000,1368.000000,0.000000,0.000000
181,1,2656.000000,0.000000,0.000000,1372.000000,0.000000,0.000000
182,1,2664.000000,0.000000,0.000000,1376.000000,0.000000,0.000000
183,1,2672.000000,0.000000,0.000000,1380.000000,0.000000,0.000000
184,1,2680.000000,0.000000,0.000000,1384.000000,0.000000,0.000000
185,1,2688.000000,0.000000,0.000000,1388.000000,0.000000,0.000000
186,1,2704.000000,0.000000,0.000000,1404.000000,0.000000,0.000000
187,1,2712.000000,0.000000,0.000000,1408.000000,0.000000,0.000000
188,1,2720.000000,0.000000,0.000000,1412.000000,0.000000,0.000000
189,1,2760.000000,0.000000,0.000000,1448.000000,0.000000,0.000000
190,1,2768.000000,0.000000,0.000000,1452.000000,0.000000,0.000000
191,1,2776.000000,0.000000,0.000000,1456.000000,0.000000,0.000000
192,1,2784.000000,0.000000,0.000000,1460.000000,0.000000,0.000000
193,1,2792.000000,0.000000,0.000000,1464.000000,0.000000,0.000000
194,1,2800.000000,0.000000,0.000000,1468.000000,0.000000,0.000000
195,1,2808.000000,0.000000,0.000000,1472.000000,0.000000,0.000000
196,1,2816.000000,0.000000,0.000000,1476.000000,0.000000,0.000000
197,1,2824.000000,0.000000,0.000000,1480.000000,0.000000,0.000000
198,1,2832.000000,0.000000,0.000000,1484.000000,0.000000,0.000000
199,1,2840.000000,0.000000,0.000000,1488.000000,0.000000,0.000000
200,1,2848.000000,0.000000,0.000000,1492.000000,0.000000,0.000000
201,1,2856.000000,0.000000,0.000000,1496.000000,0.000000,0.000000
202,1,2864.000000,0.000000,0.000000,1500.000000,0.000000,0.000000
203,1,2872.000000,0.000000,0.000000,1504.000000,0.000000,0.000000
204,1,2880.000000,0.000000,0.000000,1508.000000,0.000000,0.000000
205,1,2888.000000,0.000000,0.000000,1512.000000,0.000000,0.000000

